The Roles of Symbols in Neural-based AI: They are Not What You Think!

We propose that symbols are first and foremost external communication tools used between intelligent agents that allow knowledge to be transferred in a more efficient and effective manner than having to experience the world directly. But, they are also used internally within an agent through a form of self-communication to help formulate, describe and justify subsymbolic patterns of neural activity that truly implement thinking. Symbols, and our languages that make use of them, not only allow us to explain our thinking to others and ourselves, but also provide beneficial constraints (inductive bias) on learning about the world. In this paper we present relevant insights from neuroscience and cognitive science, about how the human brain represents symbols and the concepts they refer to, and how today's artificial neural networks can do the same. We then present a novel neuro-symbolic hypothesis and a plausible architecture for intelligent agents that combines subsymbolic representations for symbols and concepts for learning and reasoning. Our hypothesis and associated architecture imply that symbols will remain critical to the future of intelligent systems NOT because they are the fundamental building blocks of thought, but because they are characterizations of subsymbolic processes that constitute thought.

==> readme-first-Instructions.txt <==
Attached the book template, which we'll be using for now.
 
Please unzip, keeping the folder structure intact. 
 
Important instructions:
* A dummy chapter template is created for you named chapter-dummy.
* Copy the chapter-dummy folder and name it as your chapter name (short folder name is preferred), suppose it's chapter-xyz.
* Then edit only in your subfolder(s). chapter-xyz/ 
    The main file is chap.tex.
* Many packages are included in main file (nesybook.sty). Don't add or remove packages on this file. 
* Just include your text file/style file in the main nesybook.sty file. 

* Most probably you don't need to include more packages. If you need to include additional packages or define macros, then do so *only* in chap.sty within your folder. Please keep in mind that all these definitions are global, i.e. make sure they are unique (e.g., by using your name as part of the macro command. Please avoid using additional packages. If you do need additional packages, we'll do our best to accommodate them, but in case of incompatibilities you may have to remove the use of your package.


Compiling paper source with latex:

* Using Overleaf (recommended):
    * Upload the zip in overleaf and verify the paths are okay. overleaf will automatically create the references and other stuff.


* Using local latex compiler:
    * Use BibTeX. To compile, do the compilation from the main folder. To get
    the chapter bibliography updated, you need to use the following sequence:
    pdflatex nesybook
    bibtex yourfolder/chap
    pdflatex nesybook
    pdflatex nesybook

    Note: 
    -- You need to run pdflatex twice after the bibtex call. To compile the whole template, including the bibtex calls.
    -- When running bibtex on yourfolder/chap you may get error like this: "I couldn't open database file " 
        and then something like yourfolder/reference.bib
    -- if you encounter this error just remove the yourfolder from line 8 of chap.aux file.
    -- after removing line 8 of chap.aux file will look like this: \bibdata{reference}


* After writing send the full latex package.

 
Note:
 
* Printing will be in greyscale, so please avoid color figures or make sure that they are very readable in greyscale.
 
* If you notice that you would have significantly more or fewer pages than originally planned, please let us know and we'll try to accommodate that.
 
* feel free to comment out all other chapter calls in the main file, which may speed up your latex calls.

* If you use \label command to refer your chapter or section, please add the first author's name in the label to make it unique and avoid the conflicts. E.g. \label{firstauthorfullname:section1} 
 
* eventually, you will only have to send us your folder(s).
 
Any problems with the template - feel free to contact me.
